The SOPHIE search for northern extrasolar planets. XVI. HD 158259: A compact planetary system in a near-3:2 mean motion resonance chain

Since 2011, the SOPHIE spectrograph has been used to search for Neptunes and super-Earths in the Northern Hemisphere. As part of this observational program, 290 radial velocity measurements of the 6.4 V magnitude star HD 158259 were obtained. Additionally, TESS photometric measurements of this target are available. We present an analysis of the SOPHIE data and compare our results with the output of the TESS pipeline. The radial velocity data, ancillary spectroscopic indices, and ground-based photometric measurements were analyzed with classical and $\ell_1$ periodograms. The stellar activity was modeled as a correlated Gaussian noise and its impact on the planet detection was measured with a new technique. The SOPHIE data support the detection of five planets, each with $m \sin i \approx 6 M_\oplus$, orbiting HD 158259 in 3.4, 5.2, 7.9, 12, and 17.4 days. Though a planetary origin is strongly favored, the 17.4 d signal is classified as a planet candidate due to a slightly lower statistical significance and to its proximity to the expected stellar rotation period. The data also present low frequency variations, most likely originating from a magnetic cycle and instrument systematics. Furthermore, the TESS pipeline reports a significant signal at 2.17 days corresponding to a planet of radius $\approx 1.2 R_\oplus$. A compatible signal is seen in the radial velocities, which confirms the detection of an additional planet and yields a $\approx 2 M_\oplus$ mass estimate. We find a system of five planets and a strong candidate near a 3:2 mean motion resonance chain orbiting HD 158259. The planets are found to be outside of the two and three body resonances.

==> cross_validation_score_best20percent_pap.txt <==
# CV_likelihood   sigmaWs   sigmaRs   sigmaCs   taus   sigmaqps   periodqps   decaytimes
-2.2878e+02 2.0000e+00 1.0000e+00 7.5000e-01 6.0000e+00 2.0000e+00 6.0000e+01 1.0000e+01
-2.2897e+02 2.0000e+00 2.0000e+00 7.5000e-01 0.0000e+00 1.0000e+00 3.0000e+01 2.0000e+01
-2.2933e+02 2.0000e+00 2.0000e+00 7.5000e-01 0.0000e+00 1.0000e+00 6.0000e+01 2.0000e+01
-2.2994e+02 2.0000e+00 1.0000e+00 7.5000e-01 6.0000e+00 1.0000e+00 6.0000e+01 4.0000e+01
-2.3090e+02 2.0000e+00 2.0000e+00 7.5000e-01 1.0000e+00 2.0000e+00 1.7400e+01 2.0000e+01
-2.3114e+02 2.0000e+00 2.0000e+00 7.5000e-01 0.0000e+00 1.0000e+00 1.7400e+01 2.0000e+01
-2.3115e+02 2.0000e+00 1.0000e+00 7.5000e-01 0.0000e+00 2.0000e+00 6.0000e+01 1.0000e+01
-2.3167e+02 2.0000e+00 2.0000e+00 7.5000e-01 0.0000e+00 2.0000e+00 3.0000e+01 2.0000e+01
-2.3171e+02 2.0000e+00 2.0000e+00 7.5000e-01 1.0000e+00 1.0000e+00 1.7400e+01 5.0000e+00
-2.3183e+02 2.0000e+00 2.0000e+00 7.5000e-01 1.0000e+00 1.0000e+00 6.0000e+01 5.0000e+00
-2.3203e+02 2.0000e+00 2.0000e+00 7.5000e-01 1.0000e+00 1.0000e+00 3.0000e+01 5.0000e+00
-2.3211e+02 2.0000e+00 2.0000e+00 7.5000e-01 0.0000e+00 2.0000e+00 1.7400e+01 2.0000e+01
-2.3224e+02 2.0000e+00 2.0000e+00 7.5000e-01 0.0000e+00 2.0000e+00 6.0000e+01 2.0000e+01
-2.3291e+02 2.0000e+00 1.0000e+00 7.5000e-01 0.0000e+00 1.0000e+00 3.0000e+01 1.0000e+01
-2.3298e+02 2.0000e+00 2.0000e+00 7.5000e-01 6.0000e+00 2.0000e+00 1.7400e+01 5.0000e+00
-2.3303e+02 2.0000e+00 1.0000e+00 7.5000e-01 1.0000e+00 2.0000e+00 1.7400e+01 5.0000e+00
-2.3308e+02 2.0000e+00 2.0000e+00 7.5000e-01 1.0000e+00 2.0000e+00 3.0000e+01 1.0000e+01
-2.3311e+02 2.0000e+00 2.0000e+00 7.5000e-01 1.0000e+00 2.0000e+00 1.7400e+01 1.0000e+01
-2.3314e+02 2.0000e+00 2.0000e+00 7.5000e-01 6.0000e+00 2.0000e+00 3.0000e+01 5.0000e+00
-2.3315e+02 2.0000e+00 2.0000e+00 7.5000e-01 1.0000e+00 2.0000e+00 6.0000e+01 1.0000e+01
-2.3318e+02 2.0000e+00 2.0000e+00 7.5000e-01 6.0000e+00 2.0000e+00 6.0000e+01 5.0000e+00
-2.3323e+02 2.0000e+00 2.0000e+00 7.5000e-01 1.0000e+00 2.0000e+00 3.0000e+01 2.0000e+01
-2.3332e+02 2.0000e+00 2.0000e+00 7.5000e-01 1.0000e+00 2.0000e+00 6.0000e+01 2.0000e+01
-2.3333e+02 2.0000e+00 1.0000e+00 7.5000e-01 1.0000e+00 2.0000e+00 3.0000e+01 1.0000e+01
-2.3333e+02 2.0000e+00 2.0000e+00 7.5000e-01 0.0000e+00 1.0000e+00 6.0000e+01 1.0000e+01
-2.3334e+02 2.0000e+00 2.0000e+00 7.5000e-01 0.0000e+00 1.0000e+00 3.0000e+01 5.0000e+00
-2.3337e+02 2.0000e+00 2.0000e+00 7.5000e-01 1.0000e+00 0.0000e+00 3.0000e+01 2.0000e+01
-2.3338e+02 2.0000e+00 2.0000e+00 7.5000e-01 0.0000e+00 1.0000e+00 1.7400e+01 5.0000e+00
-2.3341e+02 2.0000e+00 2.0000e+00 7.5000e-01 0.0000e+00 1.0000e+00 3.0000e+01 1.0000e+01
-2.3341e+02 2.0000e+00 2.0000e+00 7.5000e-01 1.0000e+00 2.0000e+00 3.0000e+01 5.0000e+00
-2.3348e+02 2.0000e+00 2.0000e+00 7.5000e-01 1.0000e+00 2.0000e+00 1.7400e+01 5.0000e+00
-2.3348e+02 2.0000e+00 1.0000e+00 7.5000e-01 1.0000e+00 2.0000e+00 1.7400e+01 1.0000e+01
-2.3348e+02 2.0000e+00 2.0000e+00 7.5000e-01 1.0000e+00 2.0000e+00 6.0000e+01 5.0000e+00
-2.3352e+02 2.0000e+00 2.0000e+00 7.5000e-01 0.0000e+00 1.0000e+00 1.7400e+01 1.0000e+01
-2.3353e+02 2.0000e+00 2.0000e+00 7.5000e-01 6.0000e+00 2.0000e+00 3.0000e+01 1.0000e+01
-2.3356e+02 2.0000e+00 2.0000e+00 7.5000e-01 6.0000e+00 1.0000e+00 1.7400e+01 1.0000e+01
-2.3357e+02 2.0000e+00 2.0000e+00 7.5000e-01 6.0000e+00 1.0000e+00 3.0000e+01 5.0000e+00
-2.3363e+02 2.0000e+00 2.0000e+00 7.5000e-01 6.0000e+00 1.0000e+00 1.7400e+01 4.0000e+01
-2.3363e+02 2.0000e+00 2.0000e+00 7.5000e-01 6.0000e+00 1.0000e+00 6.0000e+01 4.0000e+01
-2.3363e+02 2.0000e+00 2.0000e+00 7.5000e-01 6.0000e+00 1.0000e+00 3.0000e+01 1.0000e+01
-2.3364e+02 2.0000e+00 1.0000e+00 7.5000e-01 0.0000e+00 2.0000e+00 1.7400e+01 1.0000e+01
-2.3368e+02 2.0000e+00 2.0000e+00 7.5000e-01 0.0000e+00 1.0000e+00 6.0000e+01 5.0000e+00
-2.3371e+02 2.0000e+00 2.0000e+00 7.5000e-01 6.0000e+00 1.0000e+00 6.0000e+01 5.0000e+00
-2.3372e+02 2.0000e+00 1.0000e+00 7.5000e-01 6.0000e+00 2.0000e+00 3.0000e+01 1.0000e+01
-2.3374e+02 2.0000e+00 2.0000e+00 7.5000e-01 1.0000e+00 0.0000e+00 1.7400e+01 1.0000e+01
-2.3379e+02 2.0000e+00 1.0000e+00 7.5000e-01 6.0000e+00 2.0000e+00 1.7400e+01 1.0000e+01
-2.3380e+02 2.0000e+00 2.0000e+00 7.5000e-01 1.0000e+00 0.0000e+00 6.0000e+01 2.0000e+01
-2.3380e+02 2.0000e+00 2.0000e+00 7.5000e-01 6.0000e+00 1.0000e+00 3.0000e+01 4.0000e+01
-2.3383e+02 2.0000e+00 2.0000e+00 7.5000e-01 6.0000e+00 2.0000e+00 1.7400e+01 1.0000e+01
-2.3384e+02 2.0000e+00 2.0000e+00 7.5000e-01 1.0000e+00 0.0000e+00 1.7400e+01 2.0000e+01
-2.3385e+02 2.0000e+00 2.0000e+00 7.5000e-01 1.0000e+00 0.0000e+00 3.0000e+01 1.0000e+01
-2.3385e+02 2.0000e+00 2.0000e+00 7.5000e-01 1.0000e+00 0.0000e+00 6.0000e+01 1.0000e+01
-2.3385e+02 2.0000e+00 2.0000e+00 7.5000e-01 1.0000e+00 0.0000e+00 3.0000e+01 4.0000e+01
-2.3385e+02 2.0000e+00 2.0000e+00 7.5000e-01 1.0000e+00 0.0000e+00 1.7400e+01 5.0000e+00
-2.3387e+02 2.0000e+00 2.0000e+00 7.5000e-01 6.0000e+00 2.0000e+00 6.0000e+01 1.0000e+01
-2.3387e+02 2.0000e+00 2.0000e+00 7.5000e-01 1.0000e+00 0.0000e+00 6.0000e+01 5.0000e+00
-2.3390e+02 2.0000e+00 2.0000e+00 7.5000e-01 6.0000e+00 1.0000e+00 6.0000e+01 1.0000e+01
-2.3392e+02 2.0000e+00 2.0000e+00 7.5000e-01 6.0000e+00 1.0000e+00 3.0000e+01 2.0000e+01
-2.3396e+02 2.0000e+00 1.0000e+00 7.5000e-01 0.0000e+00 2.0000e+00 3.0000e+01 1.0000e+01
-2.3397e+02 2.0000e+00 2.0000e+00 7.5000e-01 1.0000e+00 0.0000e+00 6.0000e+01 4.0000e+01
-2.3406e+02 2.0000e+00 2.0000e+00 7.5000e-01 1.0000e+00 0.0000e+00 3.0000e+01 5.0000e+00
-2.3407e+02 2.0000e+00 2.0000e+00 7.5000e-01 1.0000e+00 0.0000e+00 1.7400e+01 4.0000e+01
-2.3414e+02 2.0000e+00 2.0000e+00 7.5000e-01 0.0000e+00 2.0000e+00 1.7400e+01 5.0000e+00
-2.3422e+02 2.0000e+00 2.0000e+00 7.5000e-01 0.0000e+00 0.0000e+00 1.7400e+01 4.0000e+01
-2.3424e+02 2.0000e+00 2.0000e+00 7.5000e-01 1.0000e+00 1.0000e+00 1.7400e+01 2.0000e+01
-2.3427e+02 2.0000e+00 2.0000e+00 7.5000e-01 0.0000e+00 2.0000e+00 3.0000e+01 1.0000e+01
-2.3430e+02 2.0000e+00 2.0000e+00 7.5000e-01 0.0000e+00 2.0000e+00 3.0000e+01 5.0000e+00
-2.3431e+02 2.0000e+00 0.0000e+00 7.5000e-01 0.0000e+00 1.0000e+00 1.7400e+01 4.0000e+01
-2.3433e+02 2.0000e+00 2.0000e+00 7.5000e-01 0.0000e+00 2.0000e+00 6.0000e+01 5.0000e+00
-2.3438e+02 2.0000e+00 2.0000e+00 7.5000e-01 0.0000e+00 2.0000e+00 1.7400e+01 1.0000e+01
-2.3442e+02 2.0000e+00 2.0000e+00 7.5000e-01 0.0000e+00 0.0000e+00 6.0000e+01 4.0000e+01
-2.3444e+02 2.0000e+00 2.0000e+00 7.5000e-01 0.0000e+00 0.0000e+00 3.0000e+01 4.0000e+01
-2.3448e+02 2.0000e+00 2.0000e+00 7.5000e-01 0.0000e+00 0.0000e+00 3.0000e+01 1.0000e+01
-2.3449e+02 2.0000e+00 2.0000e+00 7.5000e-01 0.0000e+00 0.0000e+00 3.0000e+01 5.0000e+00
-2.3449e+02 2.0000e+00 2.0000e+00 7.5000e-01 0.0000e+00 0.0000e+00 6.0000e+01 1.0000e+01
-2.3450e+02 2.0000e+00 1.0000e+00 7.5000e-01 1.0000e+00 1.0000e+00 1.7400e+01 5.0000e+00
-2.3450e+02 2.0000e+00 0.0000e+00 7.5000e-01 1.0000e+00 1.0000e+00 1.7400e+01 4.0000e+01
-2.3455e+02 2.0000e+00 2.0000e+00 7.5000e-01 0.0000e+00 2.0000e+00 6.0000e+01 1.0000e+01
-2.3458e+02 2.0000e+00 1.0000e+00 7.5000e-01 1.0000e+00 1.0000e+00 3.0000e+01 5.0000e+00
-2.3459e+02 2.0000e+00 2.0000e+00 7.5000e-01 0.0000e+00 0.0000e+00 6.0000e+01 5.0000e+00
-2.3460e+02 2.0000e+00 2.0000e+00 7.5000e-01 0.0000e+00 0.0000e+00 3.0000e+01 2.0000e+01
-2.3462e+02 2.0000e+00 2.0000e+00 7.5000e-01 0.0000e+00 0.0000e+00 1.7400e+01 2.0000e+01
-2.3464e+02 2.0000e+00 2.0000e+00 7.5000e-01 0.0000e+00 0.0000e+00 1.7400e+01 5.0000e+00
-2.3465e+02 2.0000e+00 2.0000e+00 7.5000e-01 0.0000e+00 0.0000e+00 1.7400e+01 1.0000e+01
-2.3466e+02 2.0000e+00 2.0000e+00 7.5000e-01 0.0000e+00 0.0000e+00 6.0000e+01 2.0000e+01
-2.3468e+02 2.0000e+00 1.0000e+00 7.5000e-01 0.0000e+00 1.0000e+00 1.7400e+01 5.0000e+00
-2.3475e+02 2.0000e+00 1.0000e+00 7.5000e-01 0.0000e+00 1.0000e+00 6.0000e+01 5.0000e+00
-2.3481e+02 2.0000e+00 1.0000e+00 7.5000e-01 1.0000e+00 1.0000e+00 6.0000e+01 5.0000e+00
-2.3488e+02 2.0000e+00 0.0000e+00 7.5000e-01 6.0000e+00 1.0000e+00 1.7400e+01 4.0000e+01
-2.3491e+02 2.0000e+00 1.0000e+00 7.5000e-01 0.0000e+00 1.0000e+00 3.0000e+01 5.0000e+00
-2.3494e+02 2.0000e+00 0.0000e+00 7.5000e-01 1.0000e+00 2.0000e+00 6.0000e+01 1.0000e+01
-2.3498e+02 2.0000e+00 0.0000e+00 7.5000e-01 0.0000e+00 2.0000e+00 6.0000e+01 1.0000e+01
-2.3504e+02 2.0000e+00 1.0000e+00 7.5000e-01 1.0000e+00 2.0000e+00 6.0000e+01 5.0000e+00
-2.3519e+02 2.0000e+00 0.0000e+00 7.5000e-01 6.0000e+00 2.0000e+00 6.0000e+01 1.0000e+01
-2.3523e+02 2.0000e+00 1.0000e+00 7.5000e-01 0.0000e+00 2.0000e+00 6.0000e+01 5.0000e+00
-2.3538e+02 2.0000e+00 1.0000e+00 7.5000e-01 0.0000e+00 2.0000e+00 1.7400e+01 5.0000e+00
-2.3546e+02 2.0000e+00 2.0000e+00 7.5000e-01 0.0000e+00 1.0000e+00 6.0000e+01 4.0000e+01
-2.3550e+02 2.0000e+00 2.0000e+00 7.5000e-01 1.0000e+00 1.0000e+00 3.0000e+01 1.0000e+01
-2.3552e+02 2.0000e+00 1.0000e+00 7.5000e-01 0.0000e+00 2.0000e+00 3.0000e+01 5.0000e+00
-2.3555e+02 2.0000e+00 1.0000e+00 7.5000e-01 1.0000e+00 2.0000e+00 3.0000e+01 5.0000e+00
-2.3577e+02 2.0000e+00 1.0000e+00 7.5000e-01 6.0000e+00 2.0000e+00 1.7400e+01 5.0000e+00
-2.3578e+02 2.0000e+00 2.0000e+00 7.5000e-01 6.0000e+00 1.0000e+00 1.7400e+01 5.0000e+00
-2.3583e+02 2.0000e+00 2.0000e+00 7.5000e-01 6.0000e+00 2.0000e+00 6.0000e+01 4.0000e+01
-2.3588e+02 2.0000e+00 1.0000e+00 7.5000e-01 1.0000e+00 2.0000e+00 6.0000e+01 1.0000e+01
-2.3593e+02 2.0000e+00 2.0000e+00 7.5000e-01 1.0000e+00 1.0000e+00 6.0000e+01 1.0000e+01
-2.3594e+02 2.0000e+00 2.0000e+00 7.5000e-01 1.0000e+00 1.0000e+00 6.0000e+01 4.0000e+01
-2.3595e+02 2.0000e+00 2.0000e+00 7.5000e-01 6.0000e+00 1.0000e+00 6.0000e+01 2.0000e+01
-2.3595e+02 2.0000e+00 1.0000e+00 7.5000e-01 6.0000e+00 2.0000e+00 6.0000e+01 5.0000e+00
-2.3596e+02 2.0000e+00 2.0000e+00 7.5000e-01 6.0000e+00 1.0000e+00 1.7400e+01 2.0000e+01
-2.3600e+02 2.0000e+00 2.0000e+00 7.5000e-01 0.0000e+00 1.0000e+00 1.7400e+01 4.0000e+01
-2.3601e+02 2.0000e+00 2.0000e+00 7.5000e-01 1.0000e+00 1.0000e+00 1.7400e+01 1.0000e+01
-2.3601e+02 2.0000e+00 1.0000e+00 7.5000e-01 6.0000e+00 0.0000e+00 3.0000e+01 1.0000e+01
-2.3605e+02 2.0000e+00 1.0000e+00 7.5000e-01 6.0000e+00 2.0000e+00 3.0000e+01 5.0000e+00
-2.3608e+02 2.0000e+00 1.0000e+00 7.5000e-01 0.0000e+00 1.0000e+00 1.7400e+01 4.0000e+01
-2.3610e+02 2.0000e+00 0.0000e+00 7.5000e-01 0.0000e+00 1.0000e+00 1.7400e+01 1.0000e+01
-2.3613e+02 2.0000e+00 2.0000e+00 7.5000e-01 0.0000e+00 1.0000e+00 3.0000e+01 4.0000e+01
-2.3613e+02 2.0000e+00 2.0000e+00 7.5000e-01 1.0000e+00 1.0000e+00 1.7400e+01 4.0000e+01
-2.3616e+02 2.0000e+00 1.0000e+00 7.5000e-01 6.0000e+00 0.0000e+00 3.0000e+01 5.0000e+00
-2.3618e+02 2.0000e+00 2.0000e+00 7.5000e-01 1.0000e+00 1.0000e+00 3.0000e+01 4.0000e+01
-2.3635e+02 2.0000e+00 0.0000e+00 7.5000e-01 6.0000e+00 1.0000e+00 1.7400e+01 1.0000e+01
-2.3638e+02 2.0000e+00 0.0000e+00 7.5000e-01 1.0000e+00 1.0000e+00 1.7400e+01 1.0000e+01
-2.3643e+02 2.0000e+00 1.0000e+00 7.5000e-01 6.0000e+00 0.0000e+00 6.0000e+01 2.0000e+01
-2.3645e+02 2.0000e+00 1.0000e+00 7.5000e-01 6.0000e+00 0.0000e+00 1.7400e+01 5.0000e+00
-2.3646e+02 2.0000e+00 2.0000e+00 7.5000e-01 1.0000e+00 1.0000e+00 6.0000e+01 2.0000e+01
-2.3649e+02 2.0000e+00 1.0000e+00 7.5000e-01 6.0000e+00 0.0000e+00 3.0000e+01 2.0000e+01
-2.3655e+02 2.0000e+00 1.0000e+00 7.5000e-01 6.0000e+00 0.0000e+00 3.0000e+01 4.0000e+01
-2.3662e+02 2.0000e+00 1.0000e+00 7.5000e-01 6.0000e+00 0.0000e+00 6.0000e+01 4.0000e+01
-2.3663e+02 2.0000e+00 1.0000e+00 7.5000e-01 6.0000e+00 0.0000e+00 1.7400e+01 1.0000e+01
-2.3666e+02 2.0000e+00 2.0000e+00 7.5000e-01 1.0000e+00 1.0000e+00 3.0000e+01 2.0000e+01
-2.3673e+02 2.0000e+00 1.0000e+00 7.5000e-01 0.0000e+00 0.0000e+00 1.7400e+01 4.0000e+01
-2.3675e+02 2.0000e+00 1.0000e+00 7.5000e-01 6.0000e+00 1.0000e+00 3.0000e+01 4.0000e+01
-2.3679e+02 2.0000e+00 1.0000e+00 7.5000e-01 6.0000e+00 0.0000e+00 6.0000e+01 1.0000e+01
-2.3682e+02 2.0000e+00 1.0000e+00 7.5000e-01 6.0000e+00 0.0000e+00 1.7400e+01 2.0000e+01
-2.3686e+02 2.0000e+00 1.0000e+00 7.5000e-01 6.0000e+00 1.0000e+00 6.0000e+01 1.0000e+01
-2.3689e+02 2.0000e+00 1.0000e+00 7.5000e-01 6.0000e+00 0.0000e+00 1.7400e+01 4.0000e+01
-2.3690e+02 2.0000e+00 1.0000e+00 7.5000e-01 0.0000e+00 0.0000e+00 3.0000e+01 4.0000e+01
-2.3690e+02 2.0000e+00 1.0000e+00 7.5000e-01 0.0000e+00 0.0000e+00 6.0000e+01 2.0000e+01
-2.3694e+02 2.0000e+00 1.0000e+00 7.5000e-01 0.0000e+00 0.0000e+00 3.0000e+01 1.0000e+01
-2.3697e+02 2.0000e+00 0.0000e+00 7.5000e-01 0.0000e+00 2.0000e+00 1.7400e+01 5.0000e+00
-2.3698e+02 2.0000e+00 1.0000e+00 7.5000e-01 6.0000e+00 0.0000e+00 6.0000e+01 5.0000e+00
-2.3698e+02 2.0000e+00 0.0000e+00 7.5000e-01 0.0000e+00 2.0000e+00 6.0000e+01 5.0000e+00
-2.3701e+02 2.0000e+00 0.0000e+00 7.5000e-01 6.0000e+00 2.0000e+00 1.7400e+01 5.0000e+00
-2.3702e+02 2.0000e+00 1.0000e+00 7.5000e-01 0.0000e+00 0.0000e+00 6.0000e+01 4.0000e+01
-2.3702e+02 2.0000e+00 1.0000e+00 7.5000e-01 0.0000e+00 0.0000e+00 3.0000e+01 2.0000e+01
-2.3704e+02 2.0000e+00 1.0000e+00 7.5000e-01 0.0000e+00 0.0000e+00 1.7400e+01 1.0000e+01
-2.3705e+02 2.0000e+00 1.0000e+00 7.5000e-01 0.0000e+00 0.0000e+00 1.7400e+01 5.0000e+00
-2.3706e+02 2.0000e+00 1.0000e+00 7.5000e-01 0.0000e+00 2.0000e+00 6.0000e+01 2.0000e+01
-2.3706e+02 2.0000e+00 0.0000e+00 7.5000e-01 0.0000e+00 2.0000e+00 3.0000e+01 5.0000e+00
-2.3706e+02 2.0000e+00 1.0000e+00 7.5000e-01 0.0000e+00 0.0000e+00 3.0000e+01 5.0000e+00
-2.3706e+02 2.0000e+00 0.0000e+00 7.5000e-01 1.0000e+00 2.0000e+00 1.7400e+01 5.0000e+00
-2.3708e+02 2.0000e+00 1.0000e+00 7.5000e-01 0.0000e+00 0.0000e+00 1.7400e+01 2.0000e+01
-2.3709e+02 2.0000e+00 1.0000e+00 7.5000e-01 0.0000e+00 0.0000e+00 6.0000e+01 1.0000e+01
-2.3709e+02 2.0000e+00 0.0000e+00 7.5000e-01 0.0000e+00 1.0000e+00 3.0000e+01 5.0000e+00
-2.3721e+02 2.0000e+00 0.0000e+00 7.5000e-01 1.0000e+00 2.0000e+00 3.0000e+01 5.0000e+00
-2.3733e+02 2.0000e+00 0.0000e+00 7.5000e-01 1.0000e+00 2.0000e+00 6.0000e+01 5.0000e+00
-2.3734e+02 2.0000e+00 1.0000e+00 7.5000e-01 0.0000e+00 0.0000e+00 6.0000e+01 5.0000e+00
-2.3736e+02 2.0000e+00 0.0000e+00 7.5000e-01 6.0000e+00 2.0000e+00 3.0000e+01 5.0000e+00
-2.3749e+02 2.0000e+00 0.0000e+00 7.5000e-01 6.0000e+00 2.0000e+00 6.0000e+01 5.0000e+00
-2.3752e+02 2.0000e+00 0.0000e+00 7.5000e-01 1.0000e+00 1.0000e+00 6.0000e+01 4.0000e+01
-2.3752e+02 2.0000e+00 0.0000e+00 7.5000e-01 0.0000e+00 2.0000e+00 1.7400e+01 1.0000e+01
-2.3754e+02 2.0000e+00 0.0000e+00 7.5000e-01 6.0000e+00 1.0000e+00 6.0000e+01 5.0000e+00
-2.3757e+02 2.0000e+00 0.0000e+00 7.5000e-01 0.0000e+00 1.0000e+00 1.7400e+01 5.0000e+00
-2.3757e+02 2.0000e+00 1.0000e+00 7.5000e-01 0.0000e+00 1.0000e+00 6.0000e+01 4.0000e+01
-2.3759e+02 2.0000e+00 0.0000e+00 7.5000e-01 6.0000e+00 2.0000e+00 3.0000e+01 1.0000e+01
-2.3763e+02 2.0000e+00 0.0000e+00 7.5000e-01 6.0000e+00 2.0000e+00 1.7400e+01 1.0000e+01
-2.3765e+02 2.0000e+00 0.0000e+00 7.5000e-01 1.0000e+00 1.0000e+00 6.0000e+01 5.0000e+00
-2.3768e+02 2.0000e+00 0.0000e+00 7.5000e-01 0.0000e+00 1.0000e+00 6.0000e+01 5.0000e+00
-2.3771e+02 2.0000e+00 0.0000e+00 7.5000e-01 1.0000e+00 1.0000e+00 1.7400e+01 5.0000e+00
-2.3772e+02 2.0000e+00 1.0000e+00 7.5000e-01 0.0000e+00 1.0000e+00 3.0000e+01 2.0000e+01
-2.3773e+02 2.0000e+00 0.0000e+00 7.5000e-01 6.0000e+00 1.0000e+00 1.7400e+01 5.0000e+00
-2.3774e+02 2.0000e+00 1.0000e+00 7.5000e-01 6.0000e+00 2.0000e+00 1.7400e+01 2.0000e+01
-2.3782e+02 2.0000e+00 0.0000e+00 7.5000e-01 1.0000e+00 2.0000e+00 1.7400e+01 1.0000e+01
-2.3787e+02 2.0000e+00 0.0000e+00 7.5000e-01 1.0000e+00 1.0000e+00 3.0000e+01 5.0000e+00
-2.3791e+02 2.0000e+00 0.0000e+00 7.5000e-01 0.0000e+00 1.0000e+00 6.0000e+01 4.0000e+01
-2.3792e+02 2.0000e+00 1.0000e+00 7.5000e-01 1.0000e+00 0.0000e+00 3.0000e+01 1.0000e+01
-2.3796e+02 2.0000e+00 1.0000e+00 7.5000e-01 1.0000e+00 0.0000e+00 1.7400e+01 1.0000e+01
-2.3797e+02 2.0000e+00 1.0000e+00 7.5000e-01 1.0000e+00 0.0000e+00 6.0000e+01 1.0000e+01
-2.3797e+02 2.0000e+00 0.0000e+00 7.5000e-01 6.0000e+00 1.0000e+00 3.0000e+01 5.0000e+00
-2.3801e+02 2.0000e+00 0.0000e+00 7.5000e-01 0.0000e+00 2.0000e+00 3.0000e+01 1.0000e+01
-2.3801e+02 2.0000e+00 0.0000e+00 7.5000e-01 6.0000e+00 1.0000e+00 6.0000e+01 4.0000e+01
-2.3803e+02 2.0000e+00 1.0000e+00 7.5000e-01 1.0000e+00 0.0000e+00 1.7400e+01 4.0000e+01
-2.3805e+02 2.0000e+00 1.0000e+00 7.5000e-01 1.0000e+00 0.0000e+00 3.0000e+01 2.0000e+01
-2.3807e+02 2.0000e+00 0.0000e+00 7.5000e-01 1.0000e+00 2.0000e+00 3.0000e+01 1.0000e+01
-2.3815e+02 2.0000e+00 2.0000e+00 7.5000e-01 6.0000e+00 0.0000e+00 3.0000e+01 2.0000e+01
-2.3816e+02 2.0000e+00 1.0000e+00 7.5000e-01 1.0000e+00 0.0000e+00 3.0000e+01 5.0000e+00
-2.3819e+02 2.0000e+00 1.0000e+00 7.5000e-01 1.0000e+00 0.0000e+00 6.0000e+01 2.0000e+01
-2.3819e+02 2.0000e+00 1.0000e+00 7.5000e-01 1.0000e+00 0.0000e+00 1.7400e+01 2.0000e+01
-2.3820e+02 2.0000e+00 2.0000e+00 7.5000e-01 6.0000e+00 0.0000e+00 3.0000e+01 1.0000e+01
-2.3821e+02 2.0000e+00 1.0000e+00 7.5000e-01 1.0000e+00 0.0000e+00 3.0000e+01 4.0000e+01
-2.3821e+02 2.0000e+00 2.0000e+00 7.5000e-01 6.0000e+00 0.0000e+00 6.0000e+01 1.0000e+01
-2.3822e+02 2.0000e+00 2.0000e+00 7.5000e-01 6.0000e+00 0.0000e+00 1.7400e+01 5.0000e+00
-2.3822e+02 2.0000e+00 1.0000e+00 7.5000e-01 1.0000e+00 0.0000e+00 1.7400e+01 5.0000e+00
-2.3822e+02 2.0000e+00 1.0000e+00 7.5000e-01 1.0000e+00 0.0000e+00 6.0000e+01 4.0000e+01
-2.3824e+02 2.0000e+00 2.0000e+00 7.5000e-01 6.0000e+00 0.0000e+00 1.7400e+01 4.0000e+01
-2.3828e+02 2.0000e+00 2.0000e+00 7.5000e-01 6.0000e+00 0.0000e+00 1.7400e+01 1.0000e+01
-2.3831e+02 2.0000e+00 2.0000e+00 7.5000e-01 6.0000e+00 0.0000e+00 6.0000e+01 5.0000e+00
-2.3835e+02 2.0000e+00 2.0000e+00 7.5000e-01 6.0000e+00 0.0000e+00 1.7400e+01 2.0000e+01
-2.3838e+02 2.0000e+00 2.0000e+00 7.5000e-01 6.0000e+00 0.0000e+00 6.0000e+01 2.0000e+01
-2.3840e+02 2.0000e+00 2.0000e+00 7.5000e-01 6.0000e+00 0.0000e+00 6.0000e+01 4.0000e+01
-2.3840e+02 2.0000e+00 1.0000e+00 7.5000e-01 1.0000e+00 0.0000e+00 6.0000e+01 5.0000e+00
-2.3841e+02 2.0000e+00 2.0000e+00 7.5000e-01 6.0000e+00 0.0000e+00 3.0000e+01 5.0000e+00
-2.3842e+02 2.0000e+00 1.0000e+00 7.5000e-01 6.0000e+00 1.0000e+00 6.0000e+01 2.0000e+01
-2.3855e+02 2.0000e+00 2.0000e+00 7.5000e-01 6.0000e+00 0.0000e+00 3.0000e+01 4.0000e+01
-2.3874e+02 2.0000e+00 1.0000e+00 7.5000e-01 1.0000e+00 1.0000e+00 3.0000e+01 2.0000e+01
-2.3915e+02 2.0000e+00 1.0000e+00 7.5000e-01 1.0000e+00 1.0000e+00 6.0000e+01 1.0000e+01
-2.3915e+02 2.0000e+00 1.0000e+00 7.5000e-01 6.0000e+00 1.0000e+00 6.0000e+01 5.0000e+00
-2.3916e+02 2.0000e+00 0.0000e+00 7.5000e-01 0.0000e+00 1.0000e+00 3.0000e+01 1.0000e+01
-2.3917e+02 2.0000e+00 1.0000e+00 7.5000e-01 6.0000e+00 1.0000e+00 3.0000e+01 5.0000e+00
-2.3920e+02 2.0000e+00 0.0000e+00 7.5000e-01 1.0000e+00 1.0000e+00 3.0000e+01 1.0000e+01
-2.3922e+02 2.0000e+00 1.0000e+00 7.5000e-01 0.0000e+00 1.0000e+00 6.0000e+01 1.0000e+01
-2.3923e+02 2.0000e+00 2.0000e+00 7.5000e-01 6.0000e+00 2.0000e+00 6.0000e+01 2.0000e+01
-2.3940e+02 2.0000e+00 1.0000e+00 7.5000e-01 1.0000e+00 2.0000e+00 6.0000e+01 4.0000e+01
-2.3942e+02 2.0000e+00 0.0000e+00 7.5000e-01 1.0000e+00 1.0000e+00 6.0000e+01 1.0000e+01
-2.3945e+02 2.0000e+00 0.0000e+00 7.5000e-01 6.0000e+00 1.0000e+00 3.0000e+01 1.0000e+01
-2.3954e+02 2.0000e+00 1.0000e+00 7.5000e-01 6.0000e+00 1.0000e+00 1.7400e+01 5.0000e+00
-2.3960e+02 2.0000e+00 0.0000e+00 7.5000e-01 0.0000e+00 1.0000e+00 6.0000e+01 1.0000e+01
-2.3984e+02 2.0000e+00 1.0000e+00 7.5000e-01 1.0000e+00 1.0000e+00 1.7400e+01 1.0000e+01
-2.3987e+02 2.0000e+00 1.0000e+00 7.5000e-01 1.0000e+00 1.0000e+00 3.0000e+01 1.0000e+01
-2.3991e+02 2.0000e+00 1.0000e+00 7.5000e-01 6.0000e+00 1.0000e+00 1.7400e+01 4.0000e+01
-2.4003e+02 2.0000e+00 0.0000e+00 7.5000e-01 6.0000e+00 1.0000e+00 6.0000e+01 1.0000e+01
-2.4014e+02 2.0000e+00 1.0000e+00 7.5000e-01 0.0000e+00 1.0000e+00 1.7400e+01 1.0000e+01
-2.4023e+02 2.0000e+00 1.0000e+00 7.5000e-01 1.0000e+00 1.0000e+00 3.0000e+01 4.0000e+01
-2.4028e+02 2.0000e+00 1.0000e+00 7.5000e-01 6.0000e+00 2.0000e+00 6.0000e+01 2.0000e+01
-2.4035e+02 2.0000e+00 1.0000e+00 7.5000e-01 0.0000e+00 1.0000e+00 6.0000e+01 2.0000e+01
-2.4053e+02 2.0000e+00 1.0000e+00 7.5000e-01 0.0000e+00 2.0000e+00 6.0000e+01 4.0000e+01
-2.4145e+02 2.0000e+00 2.0000e+00 7.5000e-01 1.0000e+00 2.0000e+00 1.7400e+01 4.0000e+01
-2.4152e+02 2.0000e+00 2.0000e+00 7.5000e-01 0.0000e+00 2.0000e+00 1.7400e+01 4.0000e+01
-2.4209e+02 2.0000e+00 1.0000e+00 7.5000e-01 6.0000e+00 1.0000e+00 3.0000e+01 1.0000e+01
-2.4209e+02 2.0000e+00 0.0000e+00 7.5000e-01 6.0000e+00 1.0000e+00 6.0000e+01 2.0000e+01
-2.4222e+02 2.0000e+00 1.0000e+00 7.5000e-01 6.0000e+00 1.0000e+00 1.7400e+01 1.0000e+01
-2.4224e+02 2.0000e+00 0.0000e+00 7.5000e-01 0.0000e+00 1.0000e+00 6.0000e+01 2.0000e+01
-2.4228e+02 2.0000e+00 1.0000e+00 7.5000e-01 0.0000e+00 2.0000e+00 1.7400e+01 2.0000e+01
-2.4235e+02 2.0000e+00 1.0000e+00 7.5000e-01 1.0000e+00 2.0000e+00 1.7400e+01 2.0000e+01
-2.4240e+02 2.0000e+00 2.0000e+00 7.5000e-01 1.0000e+00 2.0000e+00 3.0000e+01 4.0000e+01
-2.4242e+02 2.0000e+00 0.0000e+00 7.5000e-01 0.0000e+00 2.0000e+00 6.0000e+01 2.0000e+01
-2.4244e+02 2.0000e+00 0.0000e+00 7.5000e-01 1.0000e+00 1.0000e+00 6.0000e+01 2.0000e+01
-2.4265e+02 2.0000e+00 0.0000e+00 7.5000e-01 1.0000e+00 2.0000e+00 6.0000e+01 2.0000e+01
-2.4276e+02 2.0000e+00 1.0000e+00 7.5000e-01 1.0000e+00 1.0000e+00 1.7400e+01 4.0000e+01
-2.4277e+02 2.0000e+00 0.0000e+00 7.5000e-01 6.0000e+00 2.0000e+00 6.0000e+01 2.0000e+01
-2.4300e+02 2.0000e+00 2.0000e+00 7.5000e-01 6.0000e+00 2.0000e+00 1.7400e+01 2.0000e+01
-2.4306e+02 2.0000e+00 2.0000e+00 7.5000e-01 1.0000e+00 2.0000e+00 6.0000e+01 4.0000e+01
-2.4310e+02 2.0000e+00 1.0000e+00 7.5000e-01 0.0000e+00 1.0000e+00 1.7400e+01 2.0000e+01
-2.4317e+02 2.0000e+00 1.0000e+00 7.5000e-01 1.0000e+00 1.0000e+00 1.7400e+01 2.0000e+01
-2.4330e+02 2.0000e+00 1.0000e+00 7.5000e-01 0.0000e+00 1.0000e+00 3.0000e+01 4.0000e+01
-2.4331e+02 2.0000e+00 1.0000e+00 7.5000e-01 6.0000e+00 1.0000e+00 1.7400e+01 2.0000e+01
-2.4335e+02 2.0000e+00 2.0000e+00 7.5000e-01 0.0000e+00 2.0000e+00 3.0000e+01 4.0000e+01
-2.4338e+02 2.0000e+00 1.0000e+00 7.5000e-01 6.0000e+00 1.0000e+00 3.0000e+01 2.0000e+01
-2.4341e+02 2.0000e+00 2.0000e+00 7.5000e-01 0.0000e+00 2.0000e+00 6.0000e+01 4.0000e+01
-2.4342e+02 2.0000e+00 1.0000e+00 7.5000e-01 1.0000e+00 1.0000e+00 6.0000e+01 2.0000e+01
-2.4358e+02 2.0000e+00 1.0000e+00 7.5000e-01 1.0000e+00 2.0000e+00 6.0000e+01 2.0000e+01
-2.4363e+02 2.0000e+00 2.0000e+00 7.5000e-01 6.0000e+00 2.0000e+00 3.0000e+01 2.0000e+01
-2.4364e+02 2.0000e+00 2.0000e+00 7.5000e-01 6.0000e+00 2.0000e+00 3.0000e+01 4.0000e+01
-2.4369e+02 2.0000e+00 1.0000e+00 7.5000e-01 1.0000e+00 1.0000e+00 6.0000e+01 4.0000e+01
-2.4370e+02 2.0000e+00 0.0000e+00 7.5000e-01 6.0000e+00 2.0000e+00 1.7400e+01 2.0000e+01
-2.4374e+02 2.0000e+00 0.0000e+00 7.5000e-01 0.0000e+00 2.0000e+00 1.7400e+01 2.0000e+01
-2.4386e+02 2.0000e+00 0.0000e+00 7.5000e-01 1.0000e+00 2.0000e+00 1.7400e+01 2.0000e+01
-2.4395e+02 2.0000e+00 0.0000e+00 7.5000e-01 6.0000e+00 1.0000e+00 3.0000e+01 4.0000e+01
-2.4406e+02 2.0000e+00 0.0000e+00 7.5000e-01 0.0000e+00 1.0000e+00 3.0000e+01 4.0000e+01
-2.4471e+02 2.0000e+00 0.0000e+00 7.5000e-01 1.0000e+00 1.0000e+00 3.0000e+01 4.0000e+01
-2.4528e+02 2.0000e+00 2.0000e+00 7.5000e-01 6.0000e+00 2.0000e+00 1.7400e+01 4.0000e+01
-2.4541e+02 2.0000e+00 1.0000e+00 7.5000e-01 1.0000e+00 2.0000e+00 3.0000e+01 2.0000e+01
-2.4543e+02 2.0000e+00 1.0000e+00 7.5000e-01 0.0000e+00 2.0000e+00 3.0000e+01 2.0000e+01
-2.4653e+02 2.0000e+00 0.0000e+00 7.5000e-01 0.0000e+00 0.0000e+00 6.0000e+01 5.0000e+00
-2.4669e+02 2.0000e+00 0.0000e+00 7.5000e-01 0.0000e+00 0.0000e+00 1.7400e+01 5.0000e+00
-2.4672e+02 2.0000e+00 0.0000e+00 7.5000e-01 0.0000e+00 0.0000e+00 3.0000e+01 4.0000e+01
-2.4672e+02 2.0000e+00 0.0000e+00 7.5000e-01 6.0000e+00 0.0000e+00 6.0000e+01 1.0000e+01
-2.4677e+02 2.0000e+00 0.0000e+00 7.5000e-01 6.0000e+00 0.0000e+00 6.0000e+01 5.0000e+00
-2.4682e+02 2.0000e+00 0.0000e+00 7.5000e-01 1.0000e+00 0.0000e+00 1.7400e+01 2.0000e+01
-2.4687e+02 2.0000e+00 0.0000e+00 7.5000e-01 1.0000e+00 0.0000e+00 3.0000e+01 4.0000e+01
-2.4690e+02 2.0000e+00 0.0000e+00 7.5000e-01 6.0000e+00 0.0000e+00 1.7400e+01 1.0000e+01
-2.4691e+02 2.0000e+00 0.0000e+00 7.5000e-01 1.0000e+00 0.0000e+00 6.0000e+01 1.0000e+01
-2.4693e+02 2.0000e+00 0.0000e+00 7.5000e-01 6.0000e+00 0.0000e+00 3.0000e+01 4.0000e+01
-2.4694e+02 2.0000e+00 0.0000e+00 7.5000e-01 1.0000e+00 0.0000e+00 1.7400e+01 1.0000e+01
-2.4695e+02 2.0000e+00 0.0000e+00 7.5000e-01 1.0000e+00 0.0000e+00 6.0000e+01 5.0000e+00
-2.4700e+02 2.0000e+00 0.0000e+00 7.5000e-01 6.0000e+00 0.0000e+00 6.0000e+01 2.0000e+01
-2.4704e+02 2.0000e+00 1.0000e+00 7.5000e-01 0.0000e+00 2.0000e+00 1.7400e+01 4.0000e+01
-2.4704e+02 2.0000e+00 0.0000e+00 7.5000e-01 1.0000e+00 0.0000e+00 3.0000e+01 5.0000e+00
-2.4704e+02 2.0000e+00 0.0000e+00 7.5000e-01 1.0000e+00 0.0000e+00 6.0000e+01 2.0000e+01
-2.4707e+02 2.0000e+00 0.0000e+00 7.5000e-01 0.0000e+00 0.0000e+00 6.0000e+01 4.0000e+01
-2.4712e+02 2.0000e+00 0.0000e+00 7.5000e-01 1.0000e+00 0.0000e+00 1.7400e+01 5.0000e+00
-2.4712e+02 2.0000e+00 0.0000e+00 7.5000e-01 0.0000e+00 0.0000e+00 3.0000e+01 1.0000e+01
-2.4715e+02 2.0000e+00 1.0000e+00 7.5000e-01 1.0000e+00 2.0000e+00 1.7400e+01 4.0000e+01
-2.4715e+02 2.0000e+00 0.0000e+00 7.5000e-01 0.0000e+00 0.0000e+00 6.0000e+01 2.0000e+01
-2.4716e+02 2.0000e+00 0.0000e+00 7.5000e-01 6.0000e+00 0.0000e+00 6.0000e+01 4.0000e+01
-2.4716e+02 2.0000e+00 0.0000e+00 7.5000e-01 1.0000e+00 0.0000e+00 3.0000e+01 1.0000e+01
-2.4716e+02 2.0000e+00 0.0000e+00 7.5000e-01 0.0000e+00 0.0000e+00 1.7400e+01 4.0000e+01
-2.4718e+02 2.0000e+00 0.0000e+00 7.5000e-01 0.0000e+00 0.0000e+00 3.0000e+01 5.0000e+00
-2.4719e+02 2.0000e+00 0.0000e+00 7.5000e-01 1.0000e+00 0.0000e+00 6.0000e+01 4.0000e+01
-2.4723e+02 2.0000e+00 0.0000e+00 7.5000e-01 1.0000e+00 0.0000e+00 1.7400e+01 4.0000e+01
-2.4723e+02 2.0000e+00 0.0000e+00 7.5000e-01 6.0000e+00 0.0000e+00 3.0000e+01 2.0000e+01
-2.4727e+02 2.0000e+00 0.0000e+00 7.5000e-01 0.0000e+00 0.0000e+00 6.0000e+01 1.0000e+01
-2.4727e+02 2.0000e+00 0.0000e+00 7.5000e-01 0.0000e+00 0.0000e+00 1.7400e+01 2.0000e+01
-2.4728e+02 2.0000e+00 0.0000e+00 7.5000e-01 6.0000e+00 0.0000e+00 1.7400e+01 2.0000e+01
-2.4730e+02 2.0000e+00 0.0000e+00 7.5000e-01 6.0000e+00 0.0000e+00 1.7400e+01 5.0000e+00
-2.4733e+02 2.0000e+00 0.0000e+00 7.5000e-01 0.0000e+00 0.0000e+00 1.7400e+01 1.0000e+01
-2.4735e+02 2.0000e+00 0.0000e+00 7.5000e-01 0.0000e+00 0.0000e+00 3.0000e+01 2.0000e+01
-2.4739e+02 2.0000e+00 0.0000e+00 7.5000e-01 6.0000e+00 0.0000e+00 3.0000e+01 5.0000e+00
-2.4745e+02 2.0000e+00 0.0000e+00 7.5000e-01 6.0000e+00 0.0000e+00 1.7400e+01 4.0000e+01
-2.4746e+02 2.0000e+00 0.0000e+00 7.5000e-01 1.0000e+00 0.0000e+00 3.0000e+01 2.0000e+01
-2.4753e+02 2.0000e+00 0.0000e+00 7.5000e-01 0.0000e+00 1.0000e+00 3.0000e+01 2.0000e+01
-2.4761e+02 2.0000e+00 0.0000e+00 7.5000e-01 6.0000e+00 0.0000e+00 3.0000e+01 1.0000e+01
-2.4762e+02 2.0000e+00 0.0000e+00 7.5000e-01 1.0000e+00 1.0000e+00 3.0000e+01 2.0000e+01
-2.4768e+02 2.0000e+00 0.0000e+00 7.5000e-01 6.0000e+00 1.0000e+00 1.7400e+01 2.0000e+01
-2.4776e+02 2.0000e+00 0.0000e+00 7.5000e-01 6.0000e+00 1.0000e+00 3.0000e+01 2.0000e+01
-2.4794e+02 2.0000e+00 0.0000e+00 7.5000e-01 0.0000e+00 1.0000e+00 1.7400e+01 2.0000e+01
-2.4822e+02 2.0000e+00 0.0000e+00 7.5000e-01 1.0000e+00 1.0000e+00 1.7400e+01 2.0000e+01
-2.5012e+02 2.0000e+00 0.0000e+00 7.5000e-01 0.0000e+00 2.0000e+00 3.0000e+01 2.0000e+01
-2.5032e+02 2.0000e+00 1.0000e+00 7.5000e-01 6.0000e+00 2.0000e+00 3.0000e+01 2.0000e+01
-2.5058e+02 2.0000e+00 0.0000e+00 7.5000e-01 1.0000e+00 2.0000e+00 3.0000e+01 2.0000e+01
-2.5067e+02 2.0000e+00 0.0000e+00 7.5000e-01 6.0000e+00 2.0000e+00 3.0000e+01 2.0000e+01
-2.6024e+02 2.0000e+00 1.0000e+00 7.5000e-01 6.0000e+00 2.0000e+00 6.0000e+01 4.0000e+01
-2.6243e+02 2.0000e+00 1.0000e+00 7.5000e-01 0.0000e+00 2.0000e+00 3.0000e+01 4.0000e+01
-2.6291e+02 2.0000e+00 1.0000e+00 7.5000e-01 1.0000e+00 2.0000e+00 3.0000e+01 4.0000e+01
-2.6481e+02 2.0000e+00 1.0000e+00 7.5000e-01 6.0000e+00 2.0000e+00 3.0000e+01 4.0000e+01
-2.6599e+02 2.0000e+00 0.0000e+00 7.5000e-01 0.0000e+00 2.0000e+00 6.0000e+01 4.0000e+01
-2.6607e+02 2.0000e+00 0.0000e+00 7.5000e-01 6.0000e+00 2.0000e+00 6.0000e+01 4.0000e+01
-2.6667e+02 2.0000e+00 0.0000e+00 7.5000e-01 1.0000e+00 2.0000e+00 6.0000e+01 4.0000e+01
-2.6766e+02 2.0000e+00 0.0000e+00 7.5000e-01 0.0000e+00 2.0000e+00 3.0000e+01 4.0000e+01
-2.6779e+02 2.0000e+00 0.0000e+00 7.5000e-01 6.0000e+00 2.0000e+00 3.0000e+01 4.0000e+01
-2.6825e+02 2.0000e+00 0.0000e+00 7.5000e-01 1.0000e+00 2.0000e+00 3.0000e+01 4.0000e+01
-2.6842e+02 2.0000e+00 1.0000e+00 7.5000e-01 6.0000e+00 2.0000e+00 1.7400e+01 4.0000e+01
-2.7393e+02 2.0000e+00 0.0000e+00 7.5000e-01 1.0000e+00 2.0000e+00 1.7400e+01 4.0000e+01
-2.7429e+02 2.0000e+00 0.0000e+00 7.5000e-01 6.0000e+00 2.0000e+00 1.7400e+01 4.0000e+01
-2.7442e+02 2.0000e+00 0.0000e+00 7.5000e-01 0.0000e+00 2.0000e+00 1.7400e+01 4.0000e+01

